Differentiable Soft-Masked Attention

Transformers have become prevalent in computer vision due to their performance and flexibility in modelling complex operations. Of particular significance is the 'cross-attention' operation, which allows a vector representation (e.g. of an object in an image) to be learned by attending to an arbitrarily sized set of input features. Recently, "Masked Attention" was proposed in which a given object representation only attends to those image pixel features for which the segmentation mask of that object is active. This specialization of attention proved beneficial for various image and video segmentation tasks. In this paper, we propose another specialization of attention which enables attending over `soft-masks' (those with continuous mask probabilities instead of binary values), and is also differentiable through these mask probabilities, thus allowing the mask used for attention to be learned within the network without requiring direct loss supervision. This can be useful for several applications. Specifically, we employ our "Differentiable Soft-Masked Attention" for the task of Weakly-Supervised Video Object Segmentation (VOS), where we develop a transformer-based network for VOS which only requires a single annotated image frame for training, but can also benefit from cycle consistency training on a video with just one annotated frame. Although there is no loss for masks in unlabeled frames, the network is still able to segment objects in those frames due to our novel attention formulation. Code: https://github.com/Ali2500/HODOR/blob/main/hodor/modelling/encoder/soft_masked_attention.py

==> tables/data.csv <==
key                     , FFF , YTVOS, frame_rate, Backbone   , G_dv, G_dv_h, J_dv, J_dv_h, F_dv, F_dv_h, G_dt, G_dt_h, J_dt, J_dt_h, F_dt, F_dt_h, G_YT, G_YT_h, J_YT_s, J_YT_s_h, J_YT_u, J_YT_u_h, F_YT_s, F_YT_s_h, F_YT_u, F_YT_u_h, G_YT19, G_YT19_h, J_YT19_s, J_YT19_s_h, J_YT19_u, J_YT19_u_h, F_YT19_s, F_YT19_s_h, F_YT19_u, F_YT19_u_h,
PReMVOS                 , y   , ?    , ?         , ?          , 77.8,       , 73.9,       , 81.7,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
Siam R-CNN              , y   , ?    , ?         , ?          , 74.8,       , 69.3,       , 80.2,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
RGMP                    , n   , ?    , ?         , ?          , 66.7,       , 64.8,       , 68.6,       , -   ,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
FEELVOS                 , n   , ?    , ?         , ?          , 71.5,       , 69.1,       , 74.0,       , 57.8,       , 55.2,       , 60.5,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
STM                     , n   , y    , ?         , ?          , 81.8,       , 79.2,       , 84.3,       , -   ,       , -   ,       , -   ,       , 79.4,       , 79.7  ,         , 72.8  ,         , 84.2  ,         , 80.9  ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
STM_no_YTVOS            , n   , n    , ?         , ?          , 71.6,       , 69.2,       , 74.0,       , -   ,       , -   ,       , -   ,       , 79.4,       , 79.7  ,         , 72.8  ,         , 84.2  ,         , 80.9  ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
CFBI                    , n   , ?    , ?         , ?          , 81.9,       , 79.1,       , 84.6,       , 74.8,       , 71.1,       , 78.5,       , 81.4,       , 81.1  ,         , 75.3  ,         , 85.5  ,         , 83.4  ,         , 81.0  ,         , 80.6    ,           , 75.2    ,           , 85.1    ,           , 83.0    ,           ,
KMN                     , n   , y    , ?         , ?          , 82.8,       , 80.0,       , 85.6,       , 77.2,       , 74.1,       , 80.3,       , 81.4,       , 81.4  ,         , 75.3  ,         , 85.6  ,         , 83.3  ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
EG-VOS                  , n   , ?    , ?         , ResNet-50  , 82.8,       , 80.2,       , 85.2,       , -   ,       , -   ,       , -   ,       , 80.2,       , 80.7  ,         , 74.0  ,         , 85.1  ,         , 80.9  ,         , 80.2  ,         , 80.7    ,           , 74.0    ,           , 85.1    ,           , 80.9    ,           ,
Video_Colorization      , n   , ?    , ?         , ?          , 58.6,       , 55.1,       , 62.1,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
TimeCycle               , n   , ?    , ?         , ?          , 40.7,       , 41.9,       , 39.4,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
CorrFlow                , n   , ?    , ?         , ?          , 50.3,       , 48.4,       , 52.2,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
UVC                     , n   , ?    , ?         , ?          , 59.5,       , 57.7,       , 61.3,       , -   ,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
MAST                    , n   , y    , ?         , ResNet-18  , 65.5,       , 63.3,       , 67.6,       , -   ,       , -   ,       , -   ,       , 64.2,       , 63.9  ,         , 60.3  ,         , 64.9  ,         , 67.7  ,         , 64.9  ,         , 64.3    ,           , 61.5    ,           , 65.3    ,           , 68.4    ,           ,
STC-CRW                 , n   , ?    , ?         , ?          , 67.6,       , 64.8,       , 70.2,       , -   ,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
STC-CRW_tune            , y   , ?    , ?         , ?          , 68.3,       , 65.5,       , 71.0,       , -   ,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
OSVOS                   , y   , ?    , ?         , ?          , 60.3,       , 61.6,       , 69.1,       , 49.0,       , 45.6,       , 52.5,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
OnAVOS                  , y   , ?    , ?         , ?          , 63.6,       , 61.0,       , 66.1,       , 57.7,       , 54.8,       , 60.5,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
OSVOS_S                 , y   , ?    , ?         , ?          , 68.0,       , 64.7,       , 71.3,       , 57.5,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
e-OSVOS                 , y   , ?    , ?         , ?          , 77.2,       , 74.4,       , 80.0,       , 64.8,       , 60.9,       , 68.6,       , 71.4,       , 71.7  ,         , 74.3  ,         , 66.0  ,         , 74.3  ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
DMN_AOA_COCO            , n   , n    , ?         , ResNet-101 , 67.9,       , 65.8,       , 70.0,       , -   ,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
STM_im_only             , n   , n    , ?         , ?          , 60.0,       , 57.9,       , 62.1,       , -   ,       , -   ,       , -   ,       , 69.1,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
KMN_im_only             , n   , n    , ?         , ?          , 68.9,       , 67.1,       , 70.8,       , -   ,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
STCN_im_only            , n   , ?    , ?         , ?          , 75.8,       , 73.1,       , 78.6,       , -   ,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
DMN_AOA                 , n   , y    , ?         , ResNet-101 , 84.5,       , 81.4,       , 87.5,       , 78.3,       , 74.8,       , 81.7,       , 82.7,       , 82.6  ,         , 76.7  ,         , 87.0  ,         , 84.8  ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
STCN                    , n   , ?    , ?         , ?          , 85.4, b     , 82.2,       , 88.6, b     , 76.5,       , 73.1,       , 79.6,       , 83.0,       , 81.9  ,         , 77.9  ,         , 86.5  ,         , 85.7  ,         , 82.7 ,          , 81.1    ,           , 78.2    ,           , 85.4    ,           , 85.9    ,           ,

STCN_flow_shelf         , n   , ?    , ?         , ?          , 68.9,       , 66.3,       , 71.4,       , 54.6,       , 52.8,       , 56.5,       , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , 65.7  ,         , 69.0    ,           , 58.2    ,           , 71.2    ,           , 64.3    ,           ,
CFBI_flow_shelf         , n   , ?    , ?         , ?          , 68.4,       , 67.3,       , 69.5,       , 53.7,       , 53.1,       , 54.2,       , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , 68.7  ,         , 73.9    ,           , 59.6    ,           , 76.3    ,           , 65.2    ,           ,

STCN_COCO               , n   , ?    , ?         , ?          , 55.0,       , 52.3,       , 57.6,       , 51.7,       , 49.5,       , 54.0,       , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , 69.4  ,         , 67.8    ,           , 66.4    ,           , 69.3    ,           , 73.9    ,           ,
CFBI_COCO               , n   , ?    , ?         , ?          , 57.6,       , 55.8,       , 59.4,       , 54.0,       , 51.7,       , 56.3,       , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , 68.4  ,         , 68.2    ,           , 64.7    ,           , 69.7    ,           , 70.9    ,           ,

STCN_shelf              , n   , ?    , ?         , ?          , 59.9,       , 57.2,       , 62.6,       , 53.8,       , 51.5,       , 56.1,       , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , 70.8  ,         , 68.8    ,           , 67.5    ,           , 71.2    ,           , 75.6    ,           ,
CFBI_shelf              , n   , ?    , ?         , ?          , xx.x,       , xx.x,       , xx.x,       , xx.x,       , xx.x,       , xx.x,       , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x    ,           , xx.x    ,           , xx.x    ,           , xx.x    ,           ,

Ours_COCO_aug           , n   , n    , ?         , Swin-Tiny  , 77.5,       , 74.7,       , 80.2,       , 65.0,       , 62.6,       , 67.4,       , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , 71.7  ,         , 73.7    ,           , 65.5    , b         , 76.0    ,           , 71.4    , b         ,
Ours_COCO_CC            , n   , y    , ?         , Swin-Tiny  , 80.6, b     , 77.8, b     , 83.4, b     , 66.0, b     , 63.6, b     , 68.4, b     , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , 72.4  , b       , 75.8    , b         , 63.9    ,           , 79.3    , b         , 70.5    ,           ,
Ours_vid_shelf          , n   , y    , ?         , Swin-Tiny  , xx.x,       , xx.x,       , xx.x,       , xx.x,       , xx.x,       , xx.x,       , xx.x,       , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x  ,         , xx.x    ,           , xx.x    ,           , xx.x    ,           , xx.x    ,           ,


AFB-URR                 , n   , n    , ?         , ResNet-50  , 74.6,       , 73.0,       , 76.1,       , -   ,       , -   ,       , -   ,       , 79.6,       , 78.8  ,         , 74.1  ,         , 83.1  ,         , 82.6  ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,
AOT-L                   , n   , y    , ?         , SwinB      , 85.4, b     , 82.4, b     , 88.4,       , 81.2, b     , 77.3, b     , 85.1, b     , 84.5,       , 84.3  ,         , 77.9  ,         , 89.3  ,         , 86.4  ,         , 84.5  , b       , 84.0    , b         , 78.4    , b         , 88.8    , b         , 86.7    , b         ,
HMMN                    , n   , y    , ?         , ResNet-50  , 84.7,       , 81.9,       , 87.5,       , 78.6,       , 74.7,       , 82.5,       , 82.6,       , 82.1  ,         , 76.8  ,         , 87.0  ,         , 84.6  ,         , 82.5  ,         , 81.7    ,           , 77.3    ,           , 86.1    ,           , 85.0    ,           ,
MAMP                    , n   , ?    , ?         , ResNet-18  , 70.4, b     , 68.7, b     , 72.0, b     , -   ,       , -   ,       , -   ,       , 68.2, b     , 67.0  , b       , 64.5  , b       , 68.4  , b       , 73.2  , b       , 68.2  , b       , 66.3    , b         , 65.4    , b         , 67.5    , b         , 73.7    , b         ,
DINO                    , n   , ?    , ?         , ViT-B/8    , 71.4,       , 67.9,       , 74.9,       , -   ,       , -   ,       , -   ,       , -   ,       , -     ,         , -     ,         , -     ,         , -     ,         , -     ,         , -       ,           , -       ,           , -       ,           , -       ,           ,

Template                , ?   , ?    , ?         , ?          , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,

DTTM                    , ?   , ?    , ?         , ?          , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
FRTM                    , ?   , ?    , ?         , ?          , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
DMM-Net                 , ?   , ?    , ?         , ?          , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
SAT                     , ?   , ?    , ?         , ?          , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
TVOS                    , ?   , ?    , ?         , ?          , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
TAN-DTTM                , ?   , ?    , ?         , ?          , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
GC                      , ?   , ?    , ?         , ?          , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?,       , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?  ,         , ??.?    ,           , ??.?    ,           , ??.?    ,           , ??.?    ,           ,
